Renaissance of Literate Programming in the Era of LLMs: Enhancing LLM-Based Code Generation in Large-Scale Projects

Large Language Models (LLMs) have helped programmers increase efficiency through code generation, comprehension, and repair. However, their application to large-scale projects remains challenging due to complex interdependencies and the extensive size of modern codebases. Although Knuth's concept of Literate Programming (LP) combines code and natural language to convey logic and intent, its potential for enhancing relationships in large projects has not been fully explored. In this study, we introduce the idea of Interoperable LP (ILP), which leverages literate programming principles to enhance the development of both small-scale documents and large-scale projects with LLMs. We investigate how LLMs perform under ILP-style instructions for both document-oriented tasks and entire projects. Recognizing that many researchers rely on well-structured templates to guide LLMs, we propose a concise prompt engineering method to write LP documents so LLMs can better be involved in code generation. We also examine the capacity of various LLMs to generate Scheme and Python code on the RepoBench benchmark, illustrating the advantages of our approach. Our findings indicate that ILP with LLMs can enhance LLM-based code generation in large-scale project development.

==> sections/take_right.txt <==
Fully based on the file, generate a function take-right flist i -> list 
take-right returns the last i elements of flist.
(take-right '(a b c d e) 2) => (d e)

Using Scheme, generate a function take-right flist i -> list 
take-right returns the last i elements of flist.
(take-right '(a b c d e) 2) => (d e)



-----------------------------------------------------------

We want to implement a function that returns the last *i* elements of a list. Our design follows a zero-step/succ-step pattern based on mathematical induction. For clarity, we call this function `take-right`. We also include a helper function `drop` that removes the first *n* elements from a list.

## Zero-Step Logic

1. If `i <= 0`, return an empty list `'()`.
2. If the list is empty or `i >= (length flist)`, return `flist` unchanged.

## Succ-Step Logic

When `i` is greater than 0 but less than the length of the list:

1. Calculate `skip-count = (length flist - i)`.
2. Call a helper function to skip `skip-count` elements from the front of `flist`.
3. Return the remaining elements as the last *i* elements of `flist`.

## Helper Function: `drop`

We define a helper function `drop` that removes the first *n* elements from a list:

```scheme
;; drop lst n
;; Base (zero-step):
;;   if n <= 0 or lst is empty, return lst as is
;; Succ-step:
;;   otherwise, remove the first element and recursively drop n-1 elements






------------------------------------------------------------

Write the function (take-right flist i) using the zero-step/succ-step approach as described in the pdf file. The Scheme language grammar and necessary APIs can be found in the /opt/cachebox/r7rs/ .











------------------------------------------------------------


Chatgpt:

;; take-right : list -> integer -> list
;; Returns the last i elements of flist.
;; Examples:
;;   (take-right '(a b c d e) 2) => (d e)
;;   (take-right '(a b c d e) 5) => (a b c d e)
;;   (take-right '(a b c d e) 7) => (a b c d e)
;;   (take-right '(a b c d e) 0) => ()

(define (take-right flist i)
  (cond
    ;; If i <= 0, return empty list.
    ((<= i 0) '())

    ;; If the list is empty or i is at least the length of the list, return the list.
    ((or (null? flist) (>= i (length flist)))
     flist)

    ;; Otherwise, we skip (length flist - i) elements.
    (else
     (let* ((list-len (length flist))
            (skip-count (- list-len i)))
       (drop flist skip-count)))))

;; Helper function: drop
;; Returns the list that remains after skipping `n` elements from the front.
(define (drop lst n)
  (cond
    ((or (null? lst) (<= n 0)) lst)
    (else (drop (cdr lst) (- n 1)))))

;; Example usage:
;; (take-right '(a b c d e) 2) => (d e)
;; (take-right '(a b c d e) 0) => ()
;; (take-right '(a b c d e) 5) => (a b c d e)
;; (take-right '(a b c d e) 7) => (a b c d e)


Claude Sonnet:

;; take-right : list integer -> list
;; Purpose: Returns the last i elements of flist.
;; If i is greater than or equal to the length of flist, returns the entire list.
;; If i is less than or equal to 0, returns an empty list.
;;
;; Parameters:
;;   flist: the input list
;;   i: number of elements to take from the right
(define (take-right flist i)
  (cond
    ;; Base case: return empty list if i <= 0
    ((<= i 0) '())
    
    ;; Return entire list if:
    ;; - list is empty (null? flist), or
    ;; - requested elements >= list length
    ((or (null? flist) (>= i (length flist)))
     flist)
    
    ;; Main case: skip (length flist - i) elements from start
    (else
     (let* ((list-len (length flist))
            (skip-count (- list-len i)))
       (drop flist skip-count)))))

;; drop : list integer -> list
;; Purpose: Returns a new list with the first n elements removed.
;; If n <= 0 or list is empty, returns the original list.
;;
;; Parameters:
;;   lst: the input list
;;   n: number of elements to remove from the front
(define (drop lst n)
  (cond
    ((or (null? lst) (<= n 0)) lst)
    (else (drop (cdr lst) (- n 1)))))

Llama 3.1 2B:

;; take-right : list -> integer -> list
;; Returns the last i elements of flist.
;;
;; @param flist the input list
;; @param i the number of elements to take from the end of the list
;; @return the last i elements of flist, or the entire list if i is too large
(define (take-right flist i)
  (cond
    ;; If i is less than or equal to 0, return an empty list.
    ((<= i 0) '())
    ;; If the list is empty or i is greater than or equal to the list length, return the list.
    ((or (null? flist) (>= i (length flist)))
     flist)

Gemini 2.0:

;; take-right : list -> integer -> list
;; Returns the last i elements of flist.
(define (take-right flist i)
  (cond
    ;; If i is less than or equal to 0, return an empty list.
    ((<= i 0) '())
    ;; If the list is empty, return an empty list.
    ((null? flist) '())
    ;; If i is greater than or equal to the length of the list, return the entire list.
    ((>= i (length flist)) flist)
    ;; Otherwise, drop the first (length flist - i) elements and return the rest.
    (else
     (let* ((list-len (length flist))
            (skip-count (- list-len i)))
       (drop flist skip-count)))))

;; Helper function: drop
;; drop : list -> integer -> list
;; Returns the list that remains after removing the first n elements from lst.
(define (drop lst n)
  (cond
    ;; If the list is empty, return an empty list.
    ((null? lst) '())
    ;; If n is less than or equal to 0, return the original list.
    ((<= n 0) lst)
    ;; Otherwise, recursively call drop on the rest of the list with n-1.
    (else (drop (cdr lst) (- n 1)))))

LLAMA 3.3:

;; take-right : list -> integer -> list
;; Returns the last i elements of a list.
(define (take-right flist i)
  (cond
    ((<= i 0) ; If i is less than or equal to 0, return an empty list.
     '())
    ((or (null? flist) ; If the list is empty or i is at least the length of the list,
         (>= i (length flist))) ; return the original list.
     flist)
    (else ; Otherwise, drop the first (length flist - i) elements.
     (let* ((list-len (length flist)) ; Calculate the length of the list.
            (skip-count (- list-len i))) ; Calculate the number of elements to skip.
       (drop flist skip-count))))) ; Drop the first skip-count elements.
;; Additional API needed as succstep
(define (drop lst n)
  (cond
    ((or (null? lst) ; If the list is empty or n is less than or equal to 0,
         (<= n 0)) ; return the original list.
     lst)
    (else ; Otherwise, recursively call drop on the rest of the list.
     (drop (cdr lst) (- n 1))))) ; Decrease n by 1 for each recursive call.


Qwen32B:

;; take-right : list integer -> list
;; Returns the last i elements of flist.
;; If i is less than or equal to zero, returns an empty list.
;; If i is greater than the length of the list, returns the entire list.
(define (take-right flist i)
  (cond
    ;; If i is less than or equal to 0, return an empty list.
    ((<= i 0) '())
    ;; If the list is empty or i is greater than or equal to the length of the list,
    ;; return the entire list.
    ((or (null? flist) (>= i (length flist)))
     flist)
    ;; Otherwise, skip (length flist - i) elements and return the remaining list.
    (else
     (let* ((list-len (length flist))
            (skip-count (- list-len i)))
       (drop flist skip-count)))))

;; Helper function: drop
;; Returns the list that remains after skipping n elements from the front.
;; If n is less than or equal to zero, returns the original list.
;; If the list is empty, returns the empty list.
(define (drop lst n)
  (cond
    ((or (null? lst) (<= n 0)) lst)
    (else (drop (cdr lst) (- n 1)))))




